Rethinking Dense Cells for Integrated Sensing and Communications: A Stochastic Geometric View

The inclusion of the sensing functionality in the coming generations of cellular networks necessitates a rethink of dense cell deployments. In this paper, we analyze and optimize dense cell topologies for dual-functional radar-communication (DFRC) cellular networks. With the aid of tools from stochastic geometry, we derive new analytical expressions of the potential area spectral efficiencies in (bit/sec/m2) of radar and communication systems. Based on the new formulations of the potential area spectral efficiencies, the energy efficiency (bit/Joule) of DFRC systems is provided in a closed-form formula. Then, an optimization problem to obtain the optimal base station (BS) density that maximizes the network-level energy efficiency is formulated and investigated. In this regard, the mathematical expression of the energy efficiency is shown to be a uni-modal and pseudo-concave function in the density of the BSs. Therefore, the optimal density of the BSs that maximizes the energy efficiency can be obtained. Our analytical and numerical results demonstrate that the inclusion of the sensing functionality clearly differentiates the optimal BS topologies for the DFRC systems against classical communication-only systems.

==> J_One_Col.txt <==
System Level Modeling and Optimization of the Energy Efficiency 
in Integrating Sensing and Communication Networks Stochastic 
Geometry Framework

Abdelhamid Salem, Member, IEEE, and Christos Masouros, Senior 
Member, IEEE,
[footnote:
The authors are with the department of Electronic and Electrical 
Engineering, University College London, London, UK, emails: 
{a.salem, c.masouros}@ucl.ac.uk. 
] 

Abstract

In this paper, we analyze and optimize the energy efficiency of 
dual-functional radar-communication (RadCom) cellular networks. 
With the aid of tools from stochastic geometry, we derive new 
analytical expressions of the potential spectral efficiencies in 
(\textrm{bit}/\textrm{sec}/m^{2}
) of radar and communication 
systems. Based on the new formulations of the potential spectral 
efficiencies, the energy efficiency (bit/Joule) of radar and 
communication systems are provided in a tractable closed-form 
formula. Then, an optimization problem to obtain the optimal base 
stations (BS) density that maximizes the energy efficiency is 
formulated and studied. It is mathematically proved that the 
energy efficiency is a uni-modal and concave function in the 
density of the base stations. Therefore, a unique density of the 
base stations exist, which maximize the energy efficiency. 
Numerical results are illustrated in order to confirm the 
obtained findings and to prove the usefulness of the proposed 
framework for optimizing the network planning and deployment of 
RadCom networks from the energy efficiency standpoint. 

Multi-user MIMO, stochastic geometry, energy efficiency, SEP.

1 Introduction

 integrating sensing and communication systems have been 
recognized as a pair of intertwined functionalities that are able 
to simultaneously detect targets and serving communication users. 
To reduce costs and improve spectral and energy efficiencies, 
Dual-functional Radar-Communication (DFRC) technique has received 
considerable attention from both industry and academia. DFRC 
technique combines both radar sensing and wireless communications 
via shared use of the spectrum, hardware platform and a signal 
processing framework [3, 9, 2, 12, 16, 4, 17, 11]. In [9] the 
design of the waveforms and of the receive filters employed by 
the radar and the users in multiple-input multipleoutput (MIMO) 
DFRC system was considered. In [3] the authors considered DFRC 
beam-forming design to simultaneously detect the targets as a 
MIMO radar and communicate to multiple users. An exact 
closed-form expression of the probability of detection for DFRC 
system was derived in [2]. Further work in [12] introduced two 
beamforming approaches for MIMO DFRC system, the precoders are 
designed to optimize the performance of the radar system while 
meeting the signal to interference and noise ratio (SINR) 
constraints at communication users. In [16] closed form 
expression of average ambiguity function has been obtained. In [4]
 beamformers of DFRC system have been designed by maximizing the 
sum-rate under some power constraints. In [17] the authors 
considered the mutual information between the target reflections 
and the target responses for DFRC systems. A comprehensive survey 
of of the research progress in the areas of radar-communication 
coexistence and DFRC systems with particular emphasis on 
application scenarios and technical approaches was presented in [11]
. 

In the last few years, the modeling and analysis of communication 
networks have been facilitated by the mathematical tool of 
stochastic geometry, more precisely, by the theory of spatial 
point processes [7]. From the system-level standpoint, it has 
been empirically validated that the locations of the base 
stations (BSs) can be modeled as points of a homogeneous Poisson 
Point Process (PPP) whose intensity coincides with the average 
number of BSs per unit area [7]. Motivated by this, the PPP 
modeling approach for the locations of the BSs has been widely 
used to analyze the trade-off between the network spectral and 
energy efficiencies. In[7] the authors analyzed the energy 
efficiency of downlink cellular networks using stochastic 
geometry tools. Mathematical framework of the average spectral 
efficiency of multi–tier cellular networks whose single 
antenna-BSs are distributed according to a PPP spatial 
distribution was presented in [15]. The authors in [6] provided 
analytical frameworks for system-level analysis and design of 
up-link heterogeneous cellular networks where the locations of 
multiple antennas BSs modeled as points of homogeneous PPP. In 
addition, a novel framework based on stochastic geometry for the 
co-existence of aerial and terrestrial users was developed in [14]
, where the spatial distribution of the BSs has been assumed to 
follow a PPP. A general study of the energy and spectral 
efficiencies of cellular networks has been presented in [13]. 

Against the state-of-the-art of research on performance 
evaluation of DFRC systems. In this work with the aid of tools 
from stochastic geometry, we focus our attention on system-level 
analysis and optimization. More specifically, we take into 
account the impact of network deployments and introduce new 
mathematical frameworks for DFRC cellular networks. This is 
performed by modeling the locations of DFRC BSs as points of a 
Poisson point process (PPP) and by using the mathematical tool of 
stochastic geometry. In this regard, Potential Spectral 
Efficiency (PSE) which is the network information rate per unit 
area (measured in bit/sec/m2) is analyzed and investigated [1]
.This paper is the first that investigates the potential of DFRC 
for application to large-scale cellular networks. Analyzing a 
cellular network that contains multiple antennas DFRC BSs and 
developing an analytical framework for its performance is a 
challenging task. 

The novel contributions of this paper are listed as follows:

1- We introduce a new closed-form analytical formulation of the 
PSE in (bit/sec/m2) for communication system which depends on the 
density of the BSs.

2- New closed-form analytical expression of the PSE for radar 
system is derived as function of the density of the BSs.

3- Based on the new formulations of the potential spectral 
efficiencies, the energy efficiency (bit/Joule) of DFRC systems 
are provided in a tractable closed-form formula.

4- New energy efficiency optimization problem is formulated to 
find optimal BS density that maximizes the energy efficiency of 
DFRC systems.

5- Monte-Carlo simulations are also provided to confirm the 
accuracy of the analysis, then we examine and investigate the 
impact of several system parameters on the system performance. 

Numerical results are illustrated in order to confirm the 
obtained findings and to prove the usefulness of the proposed 
framework for optimizing the network planning and deployment of 
RadCom networks from the energy efficiency standpoint. 

2 System Model:

We consider a downlink DFRC network in which the locations of BSs 
and users are modeled as points of two bi-dimensional and 
mutually independent homogeneous Poisson point processes (PPPs). 
We denote by \Phi_{b}
 and \Phi_{u}
 the PPPs, and by \lambda_{b}

 and \lambda_{u}
 the densities of BSs and UEs, respectively. The 
DFRC-BSs are equipped with multiple antennas with N_{t}
 transmit 
and N_{r}
 receive antennas and each UE has a single antenna. 
Without loss of generality, it is assumed that K<N_{t}<N_{r}
. It 
is also assumed that the density of targets, \lambda_{r}
, and 
each one flies at an altitude of h_{r}
 [8]. We rely on the 
following standard assumptions:

1) All the BSs are assumed to be active and share the same 
transmission bandwidth. 

2) It is assumed that the intensity of the UEs is high enough 
such that each BS will have at least one user served per channel[ 
uplink], and each UE is associated with the nearest BS.  

3) The channel between the RadCom system and the users is 
Rayleigh flat fading and it is perfectly estimated. 

4) The RadCom system employs the communication signal as the 
radar probing waveform. 

A relevant performance metric for the design of networks is the 
Potential Spectral Efficiency (PSE), which is the network 
information rate per unit area (measured in bit/sec/m2) that 
corresponds to the minimum signal quality for reliable 
transmission. In this work we study DFRC deployment from a 
network level perspective, where we aim to optimize the density 
of BSs to maximize the energy efficiency of the network defined 
by the sum of communications and sensing information rates. The 
total energy efficiency (EE), is given by 

EE=\frac{R_{T}}{P_{T}}


where R_{T}
 is the average total potential spectral efficiency 
of both communication R_{c}
 and radar R_{r}
 (R_{T}=R_{c}+R_{r}

) and P_{T}
 is the total power. Next, analytical expressions of 
PSE for communication, R_{c}
, and radar, R_{r}
, are derived.

3 PSE of RadCom system:

As we mentioned earlier, PSE is the network information rate per 
unit area (bit/sec/m2), which can be calculated by

R=\lambda_{b}\log_{2}\left(1+\gamma\right)\textrm{Pr}\left(\gamma_{0}>\gamma\right)


where \gamma_{0}
 is the received signal to interference and 
noise ratio (SINR) and \gamma
 is the SINR threshold for reliable 
decoding. 

3.1 PSE of communication system:

In communication system, the analysis applies to a typical mobile 
user, as permissible in any homogeneous PPP according to the 
Slivnyak–Mecke’s theorem. The typical mobile user, denoted by 
MU0, and located at the origin. The PSE can be obtained by 
computing the PSE of MU0 and then averaging the obtained 
conditional PSE with respect to all possible realizations for the 
locations of the BSs and mobile users. The PSE can be calculated 
by [7]

R_{c}=\lambda_{b}\log_{2}\left(1+\gamma_{c}\right)\textrm{Pr}\left(\gamma_{0}>\gamma_{c}\right)


where \lambda_{b}
 is the density of BSs, \gamma_{c}
 is the 
threshold for reliable decoding and \gamma_{0}
 is the receive 
SINR at the typical user. Universal frequency reuse is assumed, 
and thus each user not only receives information from its home 
BS, but also suffers interference from all the other BSs. The 
typical user MU0 is associated with the nearest BS b
. Thus the 
received signal for a typical user can be written as 

y_{o}=\sqrt{P}d_{b,o}^{-\frac{m}{2}}\mathbf{h}_{b,o}^{\dagger}\mathbf{w}_{b,o}s_{b,o}+\sqrt{P}d_{b,o}^{-\frac{m}{2}}\underset{k\in\Phi_{u}^{b}\setminus o}{\sum}\mathbf{h}_{b,o}^{\dagger}\mathbf{w}_{b,k}s_{b,k}+\underset{l\in\Phi_{b}\setminus b}{\sum}\sqrt{P}d_{l,o}^{-\frac{m}{2}}\mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\mathbf{s}_{l}+n_{0}


where \mathbf{h}_{i,o}
 is an N_{t}\times1
 vector denoting the 
small scale fading between the i^{th}
 BS and the MU0 user, d_{o,o}

 is the distance between the BS b
 and MU0 user, while d_{i,0}
 
is the distance from the i^{th}
 BS and the MU0 user. The path 
loss exponent is m
, the precoding vector at BS b
 of user k
 is \mathbf{w}_{b,k}

, the total precoding matrix at BS l
 is W_{l}
, P_{t}
 is the 
transmit power, and n_{0}
 denotes the additive white Gaussian 
noise (AWGN) at the user. Thus the received SINR is given by 

\gamma_{0}=\frac{Pd_{b,o}^{-m}\left|\mathbf{h}_{b,o}^{\dagger}\mathbf{w}_{b,o}\right|^{2}}{Pd_{b,o}^{-m}\underset{k\in\Phi_{u}^{b}\setminus o}{\sum}\left|\mathbf{h}_{b,o}^{\dagger}\mathbf{w}_{b,k}\right|^{2}+P\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}+\sigma_{0}^{2}}


Applying ZF precoding, the pseudo-inverse at the BS b
 is, \mathbf{F}_{b}=\,\mathbf{H}_{b}^{H}\left(\mathbf{\mathbf{H}}_{b}\mathbf{H}_{b}^{H}\right)^{-1}=\left[\mathbf{f}_{b,k}\right]_{1\leq k\leq u}


Thus, the precoding vector for the typical user can be written as

\mathbf{w}_{b,o}=\frac{\mathbf{f}_{b,o}}{\left\Vert \mathbf{f}_{b,o}\right\Vert }


Thus, the SINR in ([eq:7]) can be written as 

\gamma_{0}=\frac{Pd_{o,o}^{-m}\varsigma}{P\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}+\sigma_{0}^{2}}


where \varsigma=\frac{1}{\left\Vert \mathbf{f}_{b,o}\right\Vert ^{2}}=\frac{1}{\left[\left(\mathbf{\mathbf{H}}\mathbf{H}^{H}\right)^{-1}\right]_{o,o}}

. Finally, the PSE of the communication system is presented in 
the next Theorem.

The PSE of the communication system can be evaluated by

R_{c}=\lambda_{b}\log_{2}\left(1+\gamma_{r}\right)2\pi\lambda_{b}\stackrel[i=1]{n}{\sum}\textrm{H}_{i}e^{r_{i}}r_{i}


\times\stackrel[k=0]{\kappa-1}{\Pi}e^{-\left(\frac{2\pi\lambda_{b}\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)+\frac{\pi\lambda_{b}r_{i}^{2}}{\kappa}\right)}


where r_{i}
 and \textrm{H}_{i}
 are the i^{th}
 zero and the 
weighting factor of the Laguerre polynomials, respectively, and 
the remainder R_{i}
 is negligible for n>15
 [#book2]\kappa=\frac{K}{N},\textrm{ and }\beta=1.


The proof is provided in Appendix A.



3.2 PSE of radar system:

Without any loss in generality, the analysis is conducted on a BS 
denoted by the b
th BS. According to Slivnyak’s theorem [uplink], 
the analysis holds for a generic BS located at a generic 
location. The received signal at the b
th BS, is given by

\mathbf{y}_{b}=\sqrt{P}\mathbf{G}\mathbf{W}_{b}\mathbf{s}_{b}+\overset{\mathbf{\tilde{n}}}{\overbrace{\underset{\textrm{Interference from DL BSs}}{\underbrace{\underset{l\in\Phi_{b}\setminus b}{\sum}\sqrt{P}d_{l,b}^{-\frac{m}{2}}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}}}+\mathbf{n}_{b}}}


where \mathbf{G}
 is an N_{r}\times N_{t}
 target response matrix 
at the bth BS and given by,

\mathbf{G}=\underset{k\in\Phi_{r}}{\sum}\alpha_{k}\mathbf{a}\left(\theta_{k}\right)\mathbf{b}^{T}\left(\theta_{k}\right)


where \alpha_{k}
 is the amplitude of the k
th target which 
contains the round-trip path-loss and the radar cross-section of 
the target, \mathbf{a}\left(\theta_{k}\right)\textrm{and }\mathbf{b}^{T}\left(\theta_{k}\right)

 are the associated transmit and receive array steering vectors, 
respectively, and \theta_{k}
 is its direction of arrival (DOA) \mathbf{H}_{l,b}^{\dagger}

 is the N_{r}\times N_{t}
 channel matrix between the l^{th}
 BS 
and the typical BS, \mathbf{W}_{i}
 is the N_{t}\times K
 
precoding matrix at BS i
, and \mathbf{n}_{b}
 is the disturbance 
in the receiver. The radar receiver uses a filter \mathbf{w}_{r}
 
to reduce the interference and noise. Then, the filtered signal 
can be written by

\mathbf{w}_{r}^{H}\mathbf{y}_{b}=\sqrt{P_{b}}\mathbf{w}_{r}^{H}\mathbf{G}\mathbf{W}_{b}\mathbf{s}_{b}+\underset{\textrm{Interference from DL BSs}}{\underbrace{\underset{l\in\Phi_{b}\setminus b}{\sum}\sqrt{P_{l}}d_{l,b}^{-\frac{m}{2}}\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}}}+\mathbf{w}_{r}^{H}\mathbf{n}_{b}


where

\mathbf{w}_{r}=\frac{\mathbf{R^{-1}}\,\mathbf{a}}{\mathbf{a}^{H}\,\mathbf{R}^{-1}\,\mathbf{a}}

, 

is the MVDR beamformer, and \mathbf{R}=\mathscr{E}\left\{ \mathbf{\tilde{n}}\mathbf{\tilde{n}}^{H}\right\} =\left\{ \underset{l\in\Phi_{b}\setminus b}{\sum}\underset{k\in\Phi_{u}^{l}}{\sum}Pd_{l,b}^{-m}\mathbf{z}\mathbf{z}^{H}+\mathbf{I}\sigma_{b}^{2}\right\} 

and \mathbf{z}=\mathbf{H}_{l,b}\mathbf{w}_{l,k}
. The expression 
in ([eq:20]) can be expressed by

\tilde{y}_{b}=\sqrt{P_{b}}\mathbf{w}_{r}^{H}\mathbf{G}\mathbf{W}_{b}\mathbf{s}_{b}+\underset{\textrm{Interference from DL BSs}}{\underbrace{\underset{l\in\Phi_{b}\setminus b}{\sum}\sqrt{P_{l}}d_{l,b}^{-\frac{m}{2}}\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}}}+\mathbf{w}_{r}^{H}\mathbf{n}_{b}


The nearest target to the typical BS b
 is located at angle \theta_{b}

 with \alpha_{b}
. Therefore, the output SINR of the radar system 
is 

\gamma_{b}=\frac{\left|\alpha_{b}\right|^{2}P_{b}\left|\mathbf{w}_{r}^{H}\mathbf{G}_{b}\mathbf{W}_{b}\mathbf{s}_{b}\right|^{2}}{\underset{i\in\Phi_{r}\setminus b}{\sum}\left|\alpha_{i}\right|^{2}P_{i}\left|\mathbf{w}_{r}^{H}\mathbf{G}\mathbf{W}_{i}\mathbf{s}_{i}\right|^{2}+\underset{l\in\Phi_{b}\setminus b}{\sum}P_{l}\left|\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}\right|^{2}+\left\Vert \mathbf{w}_{r}^{H}\right\Vert ^{2}\sigma_{b}^{2}}


The reflection term form the other targets in the system \underset{i\in\Phi_{r}\setminus b}{\sum}\left|\alpha_{i}\right|^{2}P_{i}\left|\mathbf{w}_{r}^{H}\mathbf{G}\mathbf{W}_{i}\mathbf{s}_{i}\right|^{2}

 is assumed to be small due to large path loss. Thus, 

\gamma_{b}=\frac{\left|\alpha_{b}\right|^{2}P_{b}\mathbf{w}_{r}^{H}\mathbf{G}_{b}\mathbf{W}_{b}\mathbf{s}_{b}\mathbf{s}_{b}^{H}\mathbf{W}_{b}^{H}\mathbf{G}_{b}^{H}\mathbf{w}_{r}}{\underset{l\in\Phi_{b}\setminus b}{\sum}P_{l}\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}\mathbf{s}_{l}^{H}\mathbf{W}_{l}^{H}\mathbf{H}_{l,b}^{H}\mathbf{w}_{r}+\left\Vert \mathbf{w}_{r}^{H}\right\Vert ^{2}\sigma_{b}^{2}}


Finally, the PSE of the radar system is provided in the next 
Theorem.

The PSE of the radar system can be evaluated by

R_{r}=\lambda_{b}\log_{2}\left(1+\gamma_{r}\right)\left(1-\stackrel[i=0]{N-1}{\sum}\frac{4\pi\lambda_{b}}{i!}\stackrel[n=1]{Q}{\sum}\textrm{H}_{n}e^{r_{r_{n}}}r_{r_{n}}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}\right.


\left.\times e^{-\left(\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}+2\pi\lambda_{b}\left(r_{r_{n}}^{2}-h_{t}^{2}\right)\right)}+R_{n}\right)


where r_{r_{n}}
 and \textrm{H}_{n}
 are the n^{th}
 zero and the 
weighting factor of the Laguerre polynomials, respectively, and 
the remainder R_{n}
 is negligible for Q>15
 [#book2].

The proof is provided in Appendix B.

4 Optimal BS Density (\lambda_{b}^{*}
)

In this section, we analyze whether there exists an optimal and 
unique density of BSs that maximizes the EE, while all the other 
parameters are fixed and given. In mathematical terms, the 
optimization problem can be formulated as follows

\underset{\lambda_{b}}{\max}\:\frac{R_{c}+R_{r}}{P_{T}}


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


where P_{T}=\lambda_{b}\left(P_{tx}+P_{circ}\right)
 is the 
network power consumption which can be obtained by multiplying 
the average number of BSs per unit area, i.e., \lambda_{b}
, and 
the average power consumption of a BS, which is P_{tx}+P_{circ}
 
whereP_{tx}
 is the power consumption due to the transmit power, P_{circ}

 the static (circuit) power, and \lambda_{b}^{\min},\lambda_{b}^{\max}

 are the minimum and maximum allowed density of the BSs, 
respectively, without loss of generality, we can assume:\lambda_{b}^{\min}\rightarrow0,\lambda_{b}^{\max}\rightarrow\infty

. ([eq:18]) can be written as 

\underset{\lambda_{b}}{\max}\:\frac{\log_{2}\left(1+\gamma_{c}\right)2\pi\lambda_{b}\stackrel[i=1]{n}{\sum}\textrm{H}_{i}e^{r_{i}}r_{i}\stackrel[k=0]{\kappa-1}{\Pi}e^{-\left(\frac{2\pi\lambda_{b}\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)+\frac{\pi\lambda_{b}r_{i}^{2}}{\kappa}\right)}}{\left(P_{tx}+P_{circ}\right)}		
+\frac{\log_{2}\left(1+\gamma_{r}\right)\left(1-\stackrel[i=0]{N-1}{\sum}\frac{4\pi\lambda_{b}}{i!}\stackrel[n=1]{Q}{\sum}\textrm{H}_{n}e^{r_{r_{n}}}r_{r_{n}}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}e^{-\left(\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}+2\pi\lambda_{b}\left(r_{r_{n}}^{2}-h_{t}^{2}\right)\right)}\right)}{\left(P_{tx}+P_{circ}\right)}		


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


Considering first order Laguerre polynomial ([eq:19]) can be 
written as 

\underset{\lambda_{b}}{\max}\:\frac{\log_{2}\left(1+\gamma_{c}\right)2\pi\lambda_{b}\textrm{H}_{1}e^{r_{1}}r_{1}\stackrel[k=0]{\kappa-1}{\Pi}e^{-\left(\frac{2\pi\lambda_{b}\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{1}{m\, k!}\beta\frac{r_{1}^{2}}{\gamma_{c}}\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{r_{1}^{-m}}{\gamma_{c}}\right)\right)\right)\right)+\frac{\pi\lambda_{b}r_{1}^{2}}{\kappa}\right)}}{\left(P_{tx}+P_{circ}\right)}		
+\frac{\log_{2}\left(1+\gamma_{r}\right)\left(1-4\pi\lambda_{b}\stackrel[i=0]{N-1}{\sum}\frac{1}{i!}\textrm{H}_{1}e^{r_{r_{1}}}r_{r_{1}}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r_{1}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}e^{-\left(\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r_{1}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}+2\pi\lambda_{b}\left(r_{r_{1}}^{2}-h_{t}^{2}\right)\right)}\right)}{\left(P_{tx}+P_{circ}\right)}		


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


and

\underset{\lambda_{b}}{\max}\:\frac{\left(a_{1}\lambda_{b}\stackrel[k=0]{\kappa-1}{\Pi}e^{-\lambda_{b}a_{2,\kappa}}\right)+\left(b_{5}\left(1-\lambda_{b}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\stackrel[i=0]{N-1}{\sum}b_{1,i}\left(-\frac{1}{\lambda_{b}}\right)^{i}b_{2,i}\right)\right)}{\left(P_{tx}+P_{circ}\right)}


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


\underset{\lambda_{b}}{\max}\:\frac{\left(a_{1}\lambda_{b}e^{-\lambda_{b}\stackrel[k=0]{\kappa-1}{\sum}a_{2,\kappa}}\right)+\left(b_{5}\left(1-\lambda_{b}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\stackrel[i=0]{N-1}{\sum}b_{1,i}\left(-\frac{1}{\lambda_{b}}\right)^{i}b_{2,i}\right)\right)}{\left(P_{tx}+P_{circ}\right)}


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


\underset{\lambda_{b}}{\max}\:\frac{\left(a_{1}\lambda_{b}e^{-\lambda_{b}a_{3}}\right)+\left(b_{5}\left(1-\lambda_{b}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\stackrel[i=0]{N-1}{\sum}b_{1,i}\left(-\frac{1}{\lambda_{b}}\right)^{i}b_{2,i}\right)\right)}{\left(P_{tx}+P_{circ}\right)}


\textrm{subject to}\:\lambda_{b}\in\left[\lambda_{b}^{\min},\lambda_{b}^{\max}\right]


The EE expression, i.e., the objective function is a unimodal and 
strictly concave function in \lambda_{b}
. The derivation of EE_{c}=\frac{R_{c}}{P_{T}}

 with respect of \lambda_{b}
is given by

\frac{\partial EE_{c}}{\partial\lambda_{b}}=a_{1}e^{-a_{3}\lambda_{b}}-a_{1}a_{3}\lambda_{b}e^{-a_{3}\lambda_{b}}


Similarly, the derivation of EE_{r}=\frac{R_{r}}{P_{T}}
 with 
respect of \lambda_{b}
is given by

\frac{\partial EE_{r}}{\partial\lambda_{b}}=\frac{-\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\right)}{\left(1+\lambda_{b}\right)^{2}}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\right)}{\left(1+\lambda_{b}\right)}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\left(-b_{4}+\frac{b_{3}}{\lambda_{b}^{2}}\right)\right)}{\left(1+\lambda_{b}\right)}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}+\frac{\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{-1+N}N}{\lambda_{b}}\right)\right)}{\left(1+\lambda_{b}\right)}


The optimal value of \lambda_{b}
 can be obtained as the unique 
solution of the following equation

\frac{\partial EE_{c}}{\partial\lambda_{b}}+\frac{\partial EE_{r}}{\partial\lambda_{b}}=0


However, the expressions in ([eq:24]) and ([eq:25]) are 
complicated, and this makes ([eq:26]) hard to solve. 
Nevertheless, finding solutions to polynomial formulas is quite 
easy using numerical methods, such as Newton's method. These 
methods are independent of the degree of the polynomial.

Newton's method: Let f
 be a differentiable function f\text{′}
. 
We seek a solution of f(x)=0
, starting from an initial estimate x=x_{1}

. At the n
th step, given x_{n}
, compute the next approximation x_{n+1}

 by

x_{n+1}=x_{n}-\frac{f(x_{n})}{f\text{′}(xn)}
and repeat.

To compare the optimal value of BS density of Rad-Com system with 
only communication system and only radar system, we derive also 
the optimal \lambda_{b}
 of only communication and radar systems.

Firstly, the optimal \lambda_{b}
 of only communication system 
can be found by solving the equation

\frac{\partial EE_{c}}{\partial\lambda_{b}}=a_{1}e^{-a_{3}\lambda_{b}}-a_{1}a_{3}\lambda_{b}e^{-a_{3}\lambda_{b}}=0


and 

e^{-a_{3}\lambda_{b}}=a_{3}\lambda_{b}e^{-a_{3}\lambda_{b}}


Thus the optimal \lambda_{b}
 of only communication system is 
given by

\lambda_{b}=\frac{1}{a_{3}}


Secondly, the optimal \lambda_{b}
 of only radar system can be 
obtained by solving the equation

\frac{\partial EE_{r}}{\partial\lambda_{b}}=\frac{-\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\right)}{\left(1+\lambda_{b}\right)^{2}}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\right)}{\left(1+\lambda_{b}\right)}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(1+\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}\lambda_{b}\right)\left(-b_{4}+\frac{b_{3}}{\lambda_{b}^{2}}\right)\right)}{\left(1+\lambda_{b}\right)}


+\frac{\left(b_{1,i}b_{2,i}e^{-\left(\frac{b_{3}}{\lambda_{b}}+b_{4}\lambda_{b}\right)}\lambda_{b}\left(\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{N}+\frac{\left(-\left(\frac{1}{\lambda_{b}}\right)\right)^{-1+N}N}{\lambda_{b}}\right)\right)}{\left(1+\lambda_{b}\right)}=0


With the aid of some algebraic manipulations, we can get

\frac{\left(-1\right)^{N}\lambda_{b}^{2}\frac{1}{\lambda_{b}^{N}}\left(1-N+\lambda_{b}\left(1-N\right)\right)}{\left(1+\left(-1\right)^{N}\frac{1}{\lambda_{b}^{N}}\lambda_{b}\right)}-\lambda_{b}^{3}b_{4}-\lambda_{b}^{2}b_{4}+\lambda_{b}\left(b_{3}+1\right)=-b_{3}


In case \lambda_{b}<1
 we can get \left(1+\left(-1\right)^{N}\frac{1}{\lambda_{b}^{N}}\lambda_{b}\right)=\left(-1\right)^{N}\frac{1}{\lambda_{b}^{N}}\lambda_{b}

. Therefore, ([eq:31]) can be simplified to

\frac{\left(-1\right)^{N}\lambda_{b}^{2}\frac{1}{\lambda_{b}^{N}}\left(1-N+\lambda_{b}\left(1-N\right)\right)}{\left(-1\right)^{N}\frac{1}{\lambda_{b}^{N}}\lambda_{b}}-\lambda_{b}^{3}b_{4}-\lambda_{b}^{2}b_{4}+\lambda_{b}\left(b_{3}+1\right)=-b_{3}


which can be written as 

\lambda_{b}^{3}b_{4}-\lambda_{b}^{2}\left(1-N-b_{4}\right)-\lambda_{b}\left(1-N+b3+1\right)-b_{3}=0


Last equation in ([eq:33]) can be written in more general from as

a\lambda_{b}^{3}-b\lambda_{b}^{2}-c\lambda_{b}-d=0


which has solution given by 

\lambda_{b}=\frac{b}{3a}-\frac{2^{\frac{1}{3}}\left(-b^{2}-3ac\right)}{3a\left(2b^{3}+9abc+27a^{2}d+\sqrt{4\left(-b^{2}-3ac\right)^{3}+\left(2b^{3}+9abc+27a^{2}d\right)^{2}}\right)^{\frac{1}{3}}}


+\frac{\left(2b^{3}+9abc+27a^{2}d+\sqrt{4\left(-b^{2}-3ac\right)^{3}+\left(2b^{3}+9abc+27a^{2}d\right)^{2}}\right)^{\frac{1}{3}}}{3\,2^{\frac{1}{3}}a}


In case \lambda_{b}>1
 we can get \left(1+\left(-1\right)^{N}\frac{1}{\lambda_{b}^{N}}\lambda_{b}\right)=1.

 Therefore, ([eq:31]) can be simplified to

\left(-1\right)^{N}\left(\lambda_{b}^{2-N}-N\lambda_{b}^{2-N}+\lambda_{b}^{3-N}\left(1-N\right)\right)-\lambda_{b}^{3}b_{4}-\lambda_{b}^{2}b_{4}+\lambda_{b}\left(b_{3}+1\right)=-b_{3}


and

\lambda_{b}^{3}b_{4}+\lambda_{b}^{2}b_{4}-\lambda_{b}\left(b_{3}+1\right)-b_{3}=0


which can be written in more general from

a\lambda_{b}^{3}+b\lambda_{b}^{2}-c\lambda_{b}-d=0


which has solution given by 

\lambda_{b}=\frac{b}{3a}-\frac{2^{\frac{1}{3}}\left(-b^{2}-3ac\right)}{3a\left(-2b^{3}-9abc+27a^{2}d+\sqrt{4\left(-b^{2}-3ac\right)^{3}+\left(-2b^{3}-9abc+27a^{2}d\right)^{2}}\right)^{\frac{1}{3}}}


+\frac{\left(-2b^{3}-9abc+27a^{2}d+\sqrt{4\left(-b^{2}-3ac\right)^{3}+\left(-2b^{3}-9abc+27a^{2}d\right)^{2}}\right)^{\frac{1}{3}}}{3\,2^{\frac{1}{3}}a}


5 Numerical Results

In this section, we show some numerical results in order to 
verify the accuracy of the proposed analytical framework to 
compute the energy efficiency, and to show the results from the 
analysis of the EE optimization problem as a function of the 
density of BSs. Unless otherwise stated, the simulation setup is 
summarized in Table [tab:Para].

[float Table:

+-----------------------------------+--------------+
|            Parameter              |    Value     |
+-----------------------------------+--------------+
+-----------------------------------+--------------+
| Monte-Carlo simulations repeated  | 10^{6}
times |
+-----------------------------------+--------------+
|        Path loss exponent         |     2.7      |
+-----------------------------------+--------------+
|      The radius of the cell       |    250 m     |
+-----------------------------------+--------------+
|                Bw                 |    20 MHz    |
+-----------------------------------+--------------+
|   \textrm{P}_{\textrm{circ}}
     |  51.14 dBm   |
+-----------------------------------+--------------+
|    \textrm{P}_{\textrm{tx}}
      |    43 dBm    |
+-----------------------------------+--------------+
|         The height of BS          |     15 m     |
+-----------------------------------+--------------+
|       The height of users         |    1.5 m     |
+-----------------------------------+--------------+


[Table 1:
<tab:Para>Simulation Parameters
]


]

[float Figure:
[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig2.eps>

[Sub-Figure a:
Energy efficiency versus the BS density, the height of the target 
h_{t}=1.5\textrm{ m}
, the circles represent the optimal BS 
density.
]


]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig1.eps>

[Sub-Figure b:
Energy efficiency versus the BS density, the height of the target 
h_{t}=50\textrm{ m}
, the circles represent the optimal BS 
density.
]
]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig3.eps>

[Sub-Figure c:
Energy efficiency versus the BS density, the height of the target 
h_{t}=200\textrm{ m}
, the circles represent the optimal BS 
density.
]
]

[Figure 1:
<fig:1>Energy efficiency versus the BS density for different 
values of the target height, the circles represent the optimal BS 
density. 
]
]

In Fig. [fig:1], we plot the energy efficiency versus the density 
of the BSs for different values of the target height. The results 
depicted in Fig. [fig:1] confirm the good accuracy of the derived 
analytical approach. In addition, these results represent the 
uni-modal and pseudo-concave shape of the energy efficiency as a 
function of the BSs’ density for a given transmit power. It is 
also observed that the optimal value of the BS density, \lambda_{b}

, reduces as the target altitude increases.

[float Figure:
[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig4.eps>

[Sub-Figure a:
xxxxx
]


][float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig5.eps>

[Sub-Figure b:
xxxxx
]


]

[Figure 2:
xxxx
]


]

[float Figure:
[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig6.eps>

[Sub-Figure a:
xxxx
]


][float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig7.eps>

[Sub-Figure b:
xxx
]
]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig8.eps>

[Sub-Figure c:
xxxx
]
][float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig9.eps>

[Sub-Figure d:
xxx
]
]

[Figure 3:
xxxxx
]
]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig10.eps>

[Figure 4:
xxx
]


]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig11.eps>

[Figure 5:
xxx
]
]

[float Figure:
<Graphics file: C:/Users/Abdelhamid/Dropbox/CI/ppp/paper/newfig12.eps>

[Figure 6:
xxx
]
]

6 Conclusion

In this paper, we have introduced a new closed form analytical 
expression of the potential spectral efficiency of RadCom 
networks. Then the new derived expression of the potential 
spectral efficiency was applied to the analysis and optimization 
of the energy efficiency of RadCom networks. We have explained 
that the new closed-form expression of the energy efficiency is a 
unimodal and concave function in the BS density given the system 
parameters. Under these assumptions, as a result, a unique BS 
density exist, and can be obtained mathematically. Numerical 
results were presented to confirm our analysis and to prove the 
usefulness of the proposed framework for optimizing the network 
planning and deployment of RadCom networks. 

  Appendix A

Now we can calculate the coverage probability as 

\textrm{Pr}\left(\gamma_{0}>\gamma_{c}\right)=\textrm{Pr}\left(\frac{Pd_{o,o}^{-m}\varsigma}{I_{r}+\sigma_{0}^{2}}>\gamma_{c}\right)


where I_{r}=P\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}

. The expression in ([eq:9]) can be written as  

\textrm{Pr}\left(\gamma_{0}>\gamma_{c}\right)=\textrm{Pr}\left(Pd_{o,o}^{-m}\varsigma>\gamma_{c}I_{r}+\gamma_{c}\sigma_{0}^{2}\right)
=\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)


which can be written as,

\textrm{Pr}\left(\gamma_{0}>\gamma_{c}\right)=\textrm{Pr}\left(\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}<\frac{d_{o,o}^{-m}}{\gamma_{c}}\varsigma-\frac{\sigma_{0}^{2}}{P}\right)


In such networks I_{r}\gg\sigma_{0}^{2}
, thus

The cumulative distribution function (CDF) of I_{r}
, can be 
obtained with the inverse Laplace transform. The MGF of the 
aggregate interference, I_{r}
, can be calculated by

\mathcal{M}_{I_{r}}\left(s\right)=\mathbb{E}\left\{ e^{-s\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}}\right\} 


Using Jensen inequality the bound of the MGF can be found as

\mathcal{M}_{I_{r}}\left(s\right)=\left[e^{-sE_{\Phi}\left[\underset{l\in\Phi_{b}\setminus b}{\sum}E\left[d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}\right]\right]}\right]


Now, Y_{l}=\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}

 can be approximated to gamma distribution, i.e., Y_{l}\sim\Gamma\left(\beta,\alpha\right)

, this distribution will be exact Gamma distribution, Y_{l}\sim\Gamma\left(K,1\right)

as(N_{t}>K)
. Therefore, 

\mathcal{M}_{I_{r}}\left(s\right)=\left[e^{-s2\pi\lambda_{b}\stackrel[r]{\infty}{\smallint}\left(\stackrel[0]{\infty}{\smallint}y_{l}f_{y_{l}\left(y\right)}dy\right)v^{-m}dv}\right]


\mathcal{M}_{I_{r}}\left(s\right)=\left[e^{-s2\pi\lambda_{b}\stackrel[r]{\infty}{\smallint}\beta\alpha v^{-m}dv}\right]


\mathcal{M}_{I_{r}}\left(s\right)=\left[e^{-\frac{s2\pi\lambda_{b}\beta\alpha r^{1-m}}{m-1}}\right]


Exact of the MGF can be found as

\mathcal{M}_{I_{r}}\left(s\right)=\mathbb{E}\left\{ e^{-s\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}}\right\} 


\mathcal{M}_{I_{r}}\left(s\right)=\mathbb{E}_{\Phi_{b}}\left\{ \underset{l\in\Phi_{b}\setminus b}{\prod}\mathbb{E}_{Y_{l}}\left\{ e^{-sd_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}}\right\} \right\} 


Now, Y_{l}=\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}

 can be approximated to gamma distribution, i.e., Y_{l}\sim\Gamma\left(\beta,\alpha\right)

, this distribution will be exact Gamma distribution, Y_{l}\sim\Gamma\left(K,1\right)

as(N_{t}>K)
. Therefore, 

\mathcal{M}_{I_{r}}\left(s\right)=\mathbb{E}_{\Phi_{b}}\left\{ \underset{l\in\Phi_{b}\setminus b}{\Pi}\left(1-\frac{sd_{l,o}^{-m}}{\beta}\right)^{-\alpha}\right\} 


Using the probability generating functional (PGFL) of PPP [13], \mathcal{M}_{I_{r}}\left(s\right)

 can be expressed as

\mathcal{M}_{I_{r}}\left(s\right)=\exp\left(-\lambda_{b}\pi\stackrel[d]{r}{\int}\left(1-\left(1-\frac{s\gamma_{c}u^{-\frac{m}{2}}}{\beta}\right)^{-\alpha}\right)du\right)


\mathcal{M}_{I_{r}}\left(s\right)=\exp\left(-\lambda_{b}\left(-d+r+d2F1\left[\alpha,-\frac{2}{m},\frac{-2+m}{m},\frac{sd^{-m/2}}{\beta}\right]-+r2F1\left[\alpha,-\frac{2}{m},\frac{-2+m}{m},\frac{sr^{-m/2}}{\beta}\right]\right)\right)


If the MGF is invertible, the CDF can be found as [10]

F\left(x\right)=\frac{1}{2\pi j}\stackrel[a-j\infty]{a+j\infty}{\int}\mathcal{M}_{x}\left(s\right)e^{sx}ds


which has been simplified in [10] to

F_{X}\left(x\right)=\dfrac{2^{-Q}e^{\frac{A}{2}}}{x}\stackrel[q=0]{Q}{\sum}\left(\begin{array}{c}
Q\\
q
\end{array}\right)\stackrel[n=0]{N+q}{\sum}\dfrac{\left(-1\right)^{n}}{\beta_{n}}\mathfrak{R}\left(\dfrac{\mathcal{M}_{X}\left(\dfrac{A+2\pi jn}{2x}\right)}{\dfrac{A+2\pi jn}{2x}}\right)+E(A,N,Q).


By plug in ([eq:16-1]) into ([eq:91-1]) we can get

\textrm{Pr}\left(\underset{l\in\Phi_{b}\setminus b}{\sum}d_{l,o}^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}<\frac{d_{o,o}^{-m}}{\gamma_{c}}\right)=\dfrac{2^{-Q}e^{\frac{A}{2}}}{\frac{d_{o,o}^{-m}}{\gamma_{c}}}\stackrel[q=0]{Q}{\sum}\left(\begin{array}{c}
Q\\
q
\end{array}\right)


\stackrel[n=0]{N+q}{\sum}\dfrac{\left(-1\right)^{n}}{\beta_{n}}\mathfrak{R}\left(\dfrac{\mathcal{M}_{I_{r}}\left(\dfrac{A+2\pi jn}{2\frac{d_{o,o}^{-m}}{\gamma_{c}}}\right)}{\dfrac{A+2\pi jn}{2\frac{d_{o,o}^{-m}}{\gamma_{c}}}}\right)+E(A,N,Q).

where j^{2}=-1
, \mathfrak{R}\left\{ .\right\} 
 denotes the real 
part; A
, N
 and Q
 are positive integers used to control 
accuracy and satisfy the condition that a remainder error term E(A,N,Q)

 is negligible compared with the first term,

\left|E(A,N,Q)\right|=\dfrac{e^{-A}}{1-e^{-A}}+\left|\dfrac{2^{-Q}e^{\frac{A}{2}}}{\gamma_{M}}\stackrel[q=0]{Q}{\sum}\left(-1\right)^{N+1+q}\right.


\left.\left(\begin{array}{c}
Q\\
q
\end{array}\right)\mathfrak{R}\left(\dfrac{\mathcal{M}_{\varphi}\left(\dfrac{A+2\pi j\left(N+q+1\right)}{2\gamma_{M}}\right)}{\dfrac{A+2\pi j\left(N+q+1\right)}{2\gamma_{M}}}\right)\right|,	

 \beta_{n}=\begin{cases}
\begin{array}{l}
2\qquad\qquad n=0\\
1\qquad n=1,2,\cdots,N+q
\end{array},\end{cases}


The CDF of the aggregate interference in terms of its 
characteristic function (CF) can be also obtained by invoking the 
Gil–Pelaez inversion theorem in [5]. In this case the CDF can 
derived by

F\left(x\right)=\frac{1}{2}+\frac{1}{2\pi}\stackrel[0]{\infty}{\int}\frac{e^{itx}\phi\left(-t\right)-e^{-itx}\phi\left(t\right)}{it}dt


where \phi\left(t\right)
 is CF.

In order to obtain simple closed form expression, lower bound has 
been considered in the literature for such complicated scenarios. 
It is also a very popular technique because of its simplicity and 
accuracy. This is based on the idea of obtaining a lower bound on 
the outage probability by only considering the subset of dominant 
interferences.  Hence we have

\textrm{Pr}\left(\gamma_{0}>\gamma_{c}\right)=\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)


\textrm{Pr}\left(I_{r}>\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=1-\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=\textrm{Pr}\left(\Phi_{b}=\textrm{Ø}\right)


To compute the probability we observe that the event \textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)

 is the same as the event \textrm{Pr}\left(\Phi_{b}=\textrm{Ø}\right)

. With this observation using the expression for the void 
probability of a Poisson process:

\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-\int\textrm{Pr}\left(\left|x_{l}\right|^{-m}\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}>\frac{d_{o,o}^{-m}}{\gamma_{c}}\varsigma-\frac{\sigma_{0}^{2}}{P}\right)\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-\int\textrm{Pr}\left(\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}>\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}\varsigma-\frac{\sigma_{0}^{2}}{P}\right)\left|x_{l}\right|^{m}\right)dx\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\int\textrm{Pr}\left(\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}>\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}\varsigma-\frac{\sigma_{0}^{2}}{P}\right)r^{m}\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\int\textrm{Pr}\left(\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}>tr^{m}\right)rdr\right)}


where t=\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}\varsigma-\frac{\sigma_{0}^{2}}{P}\right).

 Since Y_{l}=\left\Vert \mathbf{h}_{l,o}^{\dagger}\mathbf{W}_{l}\right\Vert ^{2}

 can be approximated to gamma\left(\kappa,\beta\right)
 
distribution

\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\int\left(1-\left(\frac{\gamma\left(\kappa,\beta tr^{m}\right)}{\Gamma\left(\kappa,\right)}\right)\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\int\left(1-\left(\frac{\Gamma\left(\kappa\right)-\Gamma\left(\kappa,\beta tr^{m}\right)}{\Gamma\left(\kappa\right)}\right)\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\int\left(1-\left(1-\frac{\Gamma\left(\kappa,\beta tr^{m}\right)}{\Gamma\left(\kappa\right)}\right)\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-2\pi\lambda\stackrel[d_{o,o}]{\infty}{\int}\left(\frac{\Gamma\left(\kappa,\beta tr^{m}\right)}{\Gamma\left(\kappa\right)}\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\stackrel[k=0]{\kappa-1}{\sum}\frac{1}{k!}\stackrel[d_{o,o}]{\infty}{\int}\left(e^{-\beta tr^{m}}\left(\beta tr^{m}\right)^{k}\right)rdr\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=e^{\left(-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\stackrel[k=0]{\kappa-1}{\sum}\frac{1}{m\, k!}\left(\left(\beta t\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta t\right)\right)}


\textrm{Pr}\left(\left.I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right|d_{o,o}\right)=e^{\left(-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\stackrel[k=0]{\kappa-1}{\sum}\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=E_{d_{o,o}}\left(e^{\left(-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\stackrel[k=0]{\kappa-1}{\sum}\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{d_{o,o}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)}\right)


since the pdf of d_{o,o}
 is given by 

f_{do,o}=2\pi\lambda_{b}re^{-\pi\lambda r^{2}}


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=2\pi\lambda\stackrel[0]{\infty}{\int}re^{-\pi\lambda r^{2}}e^{\left(-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\stackrel[k=0]{\kappa-1}{\sum}\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)}dr


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=2\pi\lambda\stackrel[0]{\infty}{\int}re^{-\pi\lambda r^{2}}\stackrel[k=0]{\kappa-1}{\Pi}e^{-\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{1}{m\, k!}\left(\left(\beta\left(\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)^{\frac{-2}{m}}\right)\Gamma\left(\frac{k+2}{m},\beta\left(\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)\right)}dr


\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=2\pi\lambda\stackrel[0]{\infty}{\int}r\stackrel[k=0]{\kappa-1}{\Pi}e^{-\left(\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{\left(\beta\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)^{\frac{-2}{m}}}{m\, k!}\Gamma\left(\frac{k+2}{m},\beta\left(\frac{r^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)+\frac{\pi\lambda r^{2}}{\kappa}\right)}dr


This expression can be simplified using Gaussian Quadrature 
rules. Thus, the coverage probablity can be written as, 

\textrm{Pr}\left(I_{r}<\frac{Pd_{o,o}^{-m}}{\gamma_{c}}\varsigma-\sigma_{0}^{2}\right)=2\pi\lambda\stackrel[i=1]{n}{\sum}\textrm{H}_{i}e^{r_{i}}r_{i}\stackrel[k=0]{\kappa-1}{\Pi}e^{-\left(\frac{2\pi\lambda\left(\kappa-1\right)!}{\Gamma\left(\kappa\right)}\left(\frac{\left(\left(\beta\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)^{\frac{-2}{m}}\right)}{m\, k!}\Gamma\left(\frac{k+2}{m},\beta\left(\frac{r_{i}^{-m}}{\gamma_{c}}-\frac{\sigma_{0}^{2}}{P}\right)\right)\right)+\frac{\pi\lambda r_{i}^{2}}{\kappa}\right)}+R_{i},


where r_{i}
 and \textrm{H}_{i}
 are the i^{th}
 zero and the 
weighting factor of the Laguerre polynomials, respectively, and 
the remainder R_{i}
 is negligible for n>15
 [#book2].  

  Appendix B

Now the coverage probability of the radar system can be written 
as 

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=\textrm{Pr}\left(\frac{\frac{\left|\alpha_{b}\right|^{2}P_{b}\mathbf{w}_{r}^{H}\mathbf{G}_{b}\mathbf{W}_{b}\mathbf{s}_{b}\mathbf{s}_{b}^{H}\mathbf{W}_{b}^{H}\mathbf{G}_{b}^{H}\mathbf{w}_{r}}{\mathbf{w}_{r}^{H}\mathbf{w}_{r}}}{\underset{l\in\Phi_{b}\setminus b}{\sum}\frac{P_{l}\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}\mathbf{s}_{l}^{H}\mathbf{W}_{l}^{H}\mathbf{H}_{l,b}^{H}\mathbf{w}_{r}}{\mathbf{w}_{r}^{H}\mathbf{w}_{r}}+\sigma_{b}^{2}}>\gamma_{r}\right)


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=\textrm{Pr}\left(X>\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}+\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}\sigma_{b}^{2}\right)


where X=\frac{\mathbf{w}_{r}^{H}\mathbf{G}_{b}\mathbf{W}_{b}\mathbf{s}_{b}\mathbf{s}_{b}^{H}\mathbf{W}_{b}^{H}\mathbf{G}_{b}^{H}\mathbf{w}_{r}}{\mathbf{w}_{r}^{H}\mathbf{w}_{r}},\,\textrm{and }Y_{l}=\frac{P_{l}\mathbf{w}_{r}^{H}\mathbf{H}_{l,b}\mathbf{W}_{l}\mathbf{s}_{l}\mathbf{s}_{l}^{H}\mathbf{W}_{l}^{H}\mathbf{H}_{l,b}^{H}\mathbf{w}_{r}}{\mathbf{w}_{r}^{H}\mathbf{w}_{r}}

. In such networks Y\gg\sigma_{b}^{2}
, thus

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=\textrm{Pr}\left(X>\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}\right)


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\textrm{Pr}\left(X<\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}\right)


It has been shown that

\mathbf{W}_{b}\mathbf{S}_{b}\mathbf{W}_{b}^{H}\xrightarrow[\approx]{d}\stackrel[j=1]{r}{\sum}\lambda_{j}\mathbf{IW}_{b,j}


where \lambda_{j}
 are the nonzero eigenvalues of \mathbf{S}_{b}
 
and \mathbf{IW}_{b,j}
 are independent non-central inverse 
Wishart (IW), in case \mathbf{S}_{b}
 has one eigenvalue, i,e.,j=1

 we can obtain

\mathbf{W}_{b}\mathbf{S}_{b}\mathbf{W}_{b}^{H}\xrightarrow[\approx]{d}\lambda\mathbf{IW}_{b}


Thus 

\frac{\mathbf{x}^{H}\mathbf{W}_{b}\mathbf{S}_{b}\mathbf{W}_{b}^{H}\mathbf{x}}{\mathbf{x}\lambda\mathbf{x}}\xrightarrow[\approx]{d}\mathbf{\textrm{inverse}}\textrm{Gamma}


Accordingly, by conditioning on \alpha_{b}
, X=\frac{\mathbf{w}_{r}^{H}\mathbf{G}_{b}\mathbf{W}_{b}\mathbf{s}_{b}\mathbf{s}_{b}^{H}\mathbf{W}_{b}^{H}\mathbf{G}_{b}^{H}\mathbf{w}_{r}}{\left\Vert \mathbf{I}\left(N,K\right)\mathbf{S}\mathbf{I}\left(K,N\right)\right\Vert _{F}\mathbf{w}_{r}^{H}\mathbf{w}_{r}}

, has  inverse gamma(N,\alpha
) distribution, this distribution 
intend to be exact when N>>K
. Similarly Y
 has  inverse gamma(N,\beta

) distribution, when N>>K this distribution intend to be exact. 
Thus,

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\textrm{Pr}\left(X<\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}\right)


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\textrm{Pr}\left(X<\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y\right)


where y=\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}.
 Now, 

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\frac{\Gamma\left(N,\frac{\alpha}{\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y}\right)}{\Gamma\left(N\right)}


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\frac{\Gamma\left(N\right)-\gamma\left(N,\frac{\alpha}{\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y}\right)}{\Gamma\left(N\right)}


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=-\frac{\gamma\left(N,\frac{\alpha}{\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y}\right)}{\Gamma\left(N\right)}


v\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=\left(1-e^{-\frac{\alpha}{\gamma_{r}y\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}}\stackrel[i=0]{N-1}{\sum}\frac{\left(\frac{\alpha}{\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y}\right)^{i}}{i!}\right)


\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\frac{\left(N-1\right)!}{\Gamma\left(N\right)}e^{-\frac{\alpha}{\gamma_{r}y\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}}\stackrel[i=0]{N-1}{\sum}\frac{\left(\frac{\alpha}{\left|\alpha_{b}\right|^{-2}P_{b}^{-1}\gamma_{r}y}\right)^{i}}{i!}


\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\stackrel[i=0]{N-1}{\sum}\frac{\left(\frac{\alpha}{\gamma_{r}\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}\right)^{i}}{i!}\mathbf{E}_{y}\left[\left(\frac{1}{y}\right)^{i}e^{-\frac{\alpha}{\gamma_{r}y\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}}\right]


\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\stackrel[i=0]{N-1}{\sum}\frac{\left(s\right)^{i}}{i!}\mathbf{E}_{\frac{1}{y}}\left[\left(\frac{1}{y}\right)^{i}e^{-\frac{s}{y}}\right]


where s=\frac{\alpha}{\gamma_{r}\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}.

 Following the property of the Laplace transform, we have, E_{x}\left[x^{n}e^{-sx}\right]=\left(-1\right)^{n}\frac{d^{n}}{ds^{n}}\mathcal{L}_{x}\left(s\right)

, assuming x=\frac{1}{y}
,

\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\stackrel[i=0]{N-1}{\sum}\frac{\left(-s\right)^{i}}{i!}\frac{d^{i}}{ds^{i}}\mathcal{L}_{x}\left(s\right)


\mathcal{L}_{x}\left(s\right)=E_{x}\left[e^{-\frac{s}{\text{y}}}\right]


\mathcal{L}_{x}\left(s\right)=E_{x}\left[e^{-\frac{s}{\text{\ensuremath{\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}}}}}\right]


using jensen inequality and compbell theory

\mathcal{L}_{x}\left(s\right)=\left[e^{-\frac{s}{E_{\Phi,y}\text{\ensuremath{\left[\underset{l\in\Phi_{b}\setminus b}{\sum}Y_{l}\right]}}}}\right]


Following from the i.i.d. distribution of y_{l}
 and its further 
independence from the point process \Phi
,

\mathcal{L}_{x}\left(s\right)=\left[e^{-\frac{s}{E_{\Phi}\text{\ensuremath{\left[\underset{l\in\Phi_{b}\setminus b}{\sum}E\left[y_{l}\right]\right]}}}}\right]


\mathcal{L}_{x}\left(s\right)=e^{-\frac{s}{2\pi\lambda_{b}\stackrel[r]{\infty}{\smallint}\left(\stackrel[0]{\infty}{\smallint}y_{l}f_{y_{l}\left(y\right)}dy\right)vdv}}


\mathcal{L}_{x}\left(s\right)=e^{-\frac{s}{2\pi\lambda_{b}\stackrel[r]{\infty}{\smallint}\frac{\beta\left|v\right|^{-m}}{N-1}vdv}}


\mathcal{L}_{x}\left(s\right)=e^{-\frac{s}{2\pi\lambda_{b}\frac{\beta r^{2-m}}{\left(N-1\right)\left(m-2\right)}}}


\mathcal{L}_{x}\left(s\right)=e^{-\frac{\left(N-1\right)\left(m-2\right)s}{2\pi\lambda_{b}\beta r^{2-m}}}




Thus

\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\stackrel[i=0]{N-1}{\sum}\frac{\left(-s\right)^{i}}{i!}\frac{d^{i}}{ds^{i}}e^{-\frac{\left(N-1\right)\left(m-2\right)s}{2\pi\lambda_{b}\beta r^{2-m}}}


\textrm{Pr}\left(\gamma_{b}<\gamma_{r}\right)=\stackrel[i=0]{N-1}{\sum}\frac{\left(-\frac{\alpha}{\gamma_{r}\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}\right)^{i}}{i!}\left(-\frac{\left(N-1\right)\left(m-2\right)}{2\pi\lambda_{b}\beta r^{2-m}}\right)^{i}e^{-\frac{\left(N-1\right)\left(m-2\right)\frac{\alpha}{\gamma_{r}\left|\alpha_{b}\right|^{-2}P_{b}^{-1}}}{2\pi\lambda_{b}\beta r^{2-m}}}


and \textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\stackrel[i=0]{N-1}{\sum}\frac{1}{i!}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\left|\alpha_{b}\right|^{2}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}e^{-\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\left|\alpha_{b}\right|^{2}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}}


The parameter \alpha_{b}
 is a function of the path-loss, thus it 
can be written as \left|\alpha_{b}\right|^{2}=\tilde{\alpha_{b}}d_{t}^{-m_{r}}

. Since the distance between a point in \mathbf{R}^{2}
 and the 
nearest BS is distributed as 

f\left(x\right)=2\pi\lambda xe^{-2\pi\lambda x^{2}}


Hence, the distribution of the distance between the typical BS 
and the nearest target d_{t}=\sqrt{r_{t}^{2}+h_{t}^{2}}
 can be 
shown to be 

\textrm{F}_{d_{t}}\left(r_{r}\right)=\textrm{Pr}\left(\sqrt{r_{t}^{2}+h_{t}^{2}}<r_{r}\right)


\textrm{Pr}\left(\sqrt{r_{t}^{2}+h_{t}^{2}}<r_{r}\right)=\textrm{Pr}\left(r_{t}^{2}+h_{t}^{2}<r_{r}^{2}\right)


\textrm{Pr}\left(\sqrt{r_{t}^{2}+h_{t}^{2}}<r_{r}\right)=\textrm{Pr}\left(r_{t}^{2}<r_{r}^{2}-h_{t}^{2}\right)


\textrm{Pr}\left(\sqrt{r_{t}^{2}+h_{t}^{2}}<r_{r}\right)=\textrm{Pr}\left(r_{t}<\sqrt{r_{r}^{2}-h_{t}^{2}}\right)


\textrm{Pr}\left(\sqrt{r_{t}^{2}+h_{t}^{2}}<r_{r}\right)=1-e^{-2\pi\lambda_{b}\left(r_{r}^{2}-h_{t}^{2}\right)}


\textrm{F}_{d_{t}}\left(r\right)=1-e^{-2\pi\lambda_{b}\left(r_{r}^{2}-h_{t}^{2}\right)}


Thus we can find

f_{d_{t}}\left(r_{r}\right)=4r_{r}\pi\lambda_{b}e^{-2\pi\lambda_{b}\left(r_{r}^{2}-h_{t}^{2}\right)}


Thus, the coverage probability can be evaluated by 

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\stackrel[i=0]{N-1}{\sum}\frac{4\pi\lambda_{b}}{i!}\stackrel[0]{\infty}{\int}r_{r}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}


\times e^{-\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}}e^{-2\pi\lambda_{b}\left(r_{r}^{2}-h_{t}^{2}\right)}dr_{r}


\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\stackrel[i=0]{N-1}{\sum}\frac{4\pi\lambda_{b}}{i!}\stackrel[0]{\infty}{\int}r_{r}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}


\times e^{-\left(\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}+2\pi\lambda_{b}\left(r_{r}^{2}-h_{t}^{2}\right)\right)}dr_{r}


This expression can be simplified using Gaussian Quadrature rules 
to 

\textrm{Pr}\left(\gamma_{b}>\gamma_{r}\right)=1-\stackrel[i=0]{N-1}{\sum}\frac{4\pi\lambda_{b}}{i!}\stackrel[n=1]{Q}{\sum}\textrm{H}_{n}e^{r_{r_{n}}}r_{r_{n}}\left(-\frac{\alpha\left(N-1\right)\left(m-2\right)P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}\right)^{i}


\times e^{-\left(\frac{\left(N-1\right)\left(m-2\right)\alpha P_{b}\tilde{\alpha_{b}}r_{r_{n}}^{-m_{r}}}{2\pi\lambda_{b}\beta r^{2-m}\gamma_{r}}+2\pi\lambda_{b}\left(r_{r_{n}}^{2}-h_{t}^{2}\right)\right)}+R_{n}


where r_{r_{n}}
 and \textrm{H}_{n}
 are the n^{th}
 zero and the 
weighting factor of the Laguerre polynomials, respectively, and 
the remainder R_{n}
 is negligible for Q>15
 [#book2]. We notice 
that, using jensen inequaoity provides lower bound of the 
MGF/lablass formula, which produces upper bound of the coverage 
probability, the upper bound will be tight as \gamma_{r}>1
.

References

[1] Andrews, Jeffrey G. and Baccelli, Francois and Ganti, Radha Krishna, "A Tractable Approach to Coverage and Rate in Cellular Networks", IEEE Transactions on Communications (2011), 3122-3134.

[2] Chalise, Batu K. and Amin, Moeness G. and Himed, Braham, "Performance Tradeoff in a Unified Passive Radar and Communications System", IEEE Signal Processing Letters (2017), 1275-1279.

[3] Chen, Li and Wang, Zhiqin and Du, Ying and Chen, Yunfei and Richard Yu, F., "Generalized Transceiver Beamforming for DFRC with MIMO Radar and MU-MIMO Communication", IEEE Journal on Selected Areas in Communications (2022), 1-1.

[4] Cheng, Ziyang and He, Zishu and Liao, Bin, "Hybrid Beamforming for Multi-Carrier Dual-Function Radar-Communication System", IEEE Transactions on Cognitive Communications and Networking (2021), 1002-1015.

[5] Di Renzo, Marco and Guan, Peng, "Stochastic Geometry Modeling of Coverage and Rate of Cellular Networks Using the Gil-Pelaez Inversion Theorem", IEEE Communications Letters (2014), 1575-1578.

[6] Di Renzo, Marco and Guan, Peng, "Stochastic Geometry Modeling and System-Level Analysis of Uplink Heterogeneous Cellular Networks With Multi-Antenna Base Stat...", IEEE Transactions on Communications (2016), 2453-2476.

[7] Di Renzo, Marco and Zappone, Alessio and Lam, Thanh Tu and Debbah, Mérouane, "System Level Modeling and Optimization of the Energy Efficiency in Cellular Networks A Stochastic Geometry Framework", IEEE Transactions on Wireless Communications (2018), 2539-2556.

[8] Hattab, Ghaith and Cabric, Danijela, "Energy-Efficient Massive IoT Shared Spectrum Access Over UAV-Enabled Cellular Networks", IEEE Transactions on Communications (2020), 5633-5648.

[9] Johnston, Jeremy and Venturino, Luca and Grossi, Emanuele and Lops, Marco and Wang, Xiaodong, "MIMO OFDM Dual-Function Radar-Communication Under Error Rate and Beampattern Constraints", IEEE Journal on Selected Areas in Communications (2022), 1-1.

[10] Young-Chai Ko and Alouini, M.-S. and Simon, M.K., "Outage probability of diversity systems over generalized fading channels", IEEE Transactions on Communications (2000), 1783-1787.

[11] Liu, Fan and Masouros, Christos and Petropulu, Athina P. and Griffiths, Hugh and Hanzo, Lajos, "Joint Radar and Communication Design: Applications, State-of-the-Art, and the Road Ahead", IEEE Transactions on Communications (2020), 3834-3862.

[12] Liu, Xiang and Huang, Tianyao and Shlezinger, Nir and Liu, Yimin and Zhou, Jie and Eldar, Yonina C., "Joint Transmit Beamforming for Multiuser MIMO Communications and MIMO Radar", IEEE Transactions on Signal Processing (2020), 3929-3944.

[13] S. Mukherjee, "Analytical Modeling of Heterogeneous Cellular Networks:Geometry, Coverage, and Capacity", Cambridge Univ. UK (Feb 2014).

[14] New, Wee Kiat and Leow, Chee Yen and Navaie, Keivan and Sun, Yanshi and Ding, Zhiguo, "Interference-Aware NOMA for Cellular-Connected UAVs: Stochastic Geometry Analysis", IEEE Journal on Selected Areas in Communications (2021), 3067-3080.

[15] Renzo, Marco Di and Guidotti, Alessandro and Corazza, Giovanni E., "Average Rate of Downlink Heterogeneous Cellular Networks over Generalized Fading Channels: A Stochastic Geometry Approach", IEEE Transactions on Communications (2013), 3050-3071.

[16] Tang, Lan and Zhang, Ke and Dai, Haipeng and Zhu, Pengcheng and Liang, Ying-Chang, "Analysis and Optimization of Ambiguity Function in Radar-Communication Integrated Systems Using MPSK-DSSS", IEEE Wireless Communications Letters (2019), 1546-1549.

[17] Tang, Bo and Li, Jian, "Spectrally Constrained MIMO Radar Waveform Design Based on Mutual Information", IEEE Transactions on Signal Processing (2019), 821-834.




